Exploiting Friction in Torque Controlled Humanoid Robots

A common architecture for torque controlled humanoid robots consists in two nested loops. The outer loop generates desired joint/motor torques, and the inner loop stabilises these desired values. In doing so, the inner loop usually compensates for joint friction phenomena, thus removing their inherent stabilising property that may be also beneficial for high level control objectives. This paper shows how to exploit friction for joint and task space control of humanoid robots. Experiments are carried out using the humanoid robot iCub.

==> tex/iCub_LR_errH_ang.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'iCub_LR_errH_ang.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{896bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{iCub_LR_errH_ang.pdf}}%
    \put(0.16785714,0.04785714){\makebox(0,0)[b]{\smash{\scriptsize{0}}}}%
    \put(0.31535714,0.04785714){\makebox(0,0)[b]{\smash{\scriptsize{2}}}}%
    \put(0.46285714,0.04785714){\makebox(0,0)[b]{\smash{\scriptsize{4}}}}%
    \put(0.61035714,0.04785714){\makebox(0,0)[b]{\smash{\scriptsize{6}}}}%
    \put(0.75785714,0.04785714){\makebox(0,0)[b]{\smash{\scriptsize{8}}}}%
    \put(0.90535714,0.04785714){\makebox(0,0)[b]{\smash{\scriptsize{10}}}}%
    \put(0.5366075,0.01924107){\makebox(0,0)[b]{\smash{\scriptsize{time [s]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{iCub_LR_errH_ang.pdf}}%
    \put(0.15982143,0.07276786){\makebox(0,0)[rb]{\smash{\scriptsize{0}}}}%
    \put(0.15982143,0.12433036){\makebox(0,0)[rb]{\smash{\scriptsize{0.5}}}}%
    \put(0.15982143,0.17589286){\makebox(0,0)[rb]{\smash{\scriptsize{1}}}}%
    \put(0.15982143,0.22745536){\makebox(0,0)[rb]{\smash{\scriptsize{1.5}}}}%
    \put(0.15982143,0.27901786){\makebox(0,0)[rb]{\smash{\scriptsize{2}}}}%
    \put(0.15982143,0.33058036){\makebox(0,0)[rb]{\smash{\scriptsize{2.5}}}}%
    \put(0.15982143,0.38214286){\makebox(0,0)[rb]{\smash{\scriptsize{3}}}}%
    \put(0.15982143,0.43370536){\makebox(0,0)[rb]{\smash{\scriptsize{3.5}}}}%
    \put(0.15982143,0.48526786){\makebox(0,0)[rb]{\smash{}}}%
    \put(0.09361607,0.28839304){\rotatebox{90}{\makebox(0,0)[b]{\smash{\scriptsize{$|\tilde{H}_{\omega}|$}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{iCub_LR_errH_ang.pdf}}%
    \put(0.40231259,0.44576964){\makebox(0,0)[lb]{\smash{\scriptsize{Default}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{iCub_LR_errH_ang.pdf}}%
    \put(0.40231259,0.4083375){\makebox(0,0)[lb]{\smash{\scriptsize{EF}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{iCub_LR_errH_ang.pdf}}%
  \end{picture}%
\endgroup%

